Revised rate coefficients for H$_2$ and H$^-$ destruction by realistic stellar spectra

Understanding the processes that can destroy H$_2$ and H$^-$ species is quintessential in governing the formation of the first stars, black holes and galaxies. In this study we compute the reaction rate coefficients for H$_2$ photo--dissociation by Lyman--Werner photons ($11.2 - 13.6$ eV), and H$^-$ photo--detachment by 0.76 eV photons emanating from self-consistent stellar populations that we model using publicly available stellar synthesis codes. So far studies that include chemical networks for the formation of molecular hydrogen take these processes into account by assuming that the source spectra can be approximated by a power-law dependency or a black-body spectrum at 10$^4$ or $10^5$ K. We show that using spectra generated from realistic stellar population models can alter the reaction rates for photo-dissociation, $\rm k_{\rm{di}}$, and photo-detachment, $\rm k_{\rm{de}}$, significantly. In particular, $\rm k_{\rm{de}}$ can be up to $\sim 2-4$ orders of magnitude lower in the case of realistic stellar spectra suggesting that previous calculations have over-estimated the impact that radiation has on lowering H$_2$ abundances. In contrast to burst modes of star formation, we find that models with continuous star formation predict increasing $\rm k_{\rm{de}}$ and $\rm k_{\rm{di}}$, which makes it necessary to include the star formation history of sources to derive self-consistent reaction rates, and that it is not enough to just calculate J$_{21}$ for the background. For models with constant star formation rate the change in shape of the spectral energy distribution leads to a non-negligible late-time contribution to $\rm k_{\rm{de}}$ and $\rm k_{\rm{di}}$, and we present self-consistently derived cosmological reaction rates based on star formation rates consistent with observations of the high redshift Universe.

==> Agarwaletal14_data_table_alpha_PopII.txt <==
#Age [ Myr ] alpha values in Log_10 (for different stellar models, see paper)
#Age [ Myr ] ST99_Cb (Z = 0.02, 0.25, 2.5 (solar)) ST99_Sb (Z = 0.05, 0.4, 2.0 (solar)) ST99_Sc (Z = 0.05, 0.4, 2.0 (solar))
  1.00  -0.19  -0.23  -0.31  -0.12  -0.13  -0.10  -0.11  -0.13  -0.12
  2.00  -0.20  -0.26  -0.26  -0.13  -0.12  -0.03  -0.12  -0.13  -0.10
  3.00  -0.26  -0.30   0.02  -0.02  -0.02   0.14  -0.12  -0.10  -0.05
  4.00  -0.05  -0.17   0.23   0.22   0.26   0.59  -0.04  -0.02   0.03
  5.00  -0.07  -0.08   0.80   0.46   0.52   0.69   0.04   0.02   0.08
  6.00  -0.08   0.13   1.42   0.44   0.78   1.05   0.09   0.10   0.15
  7.00  -0.05   0.34   1.64   0.47   1.02   1.33   0.12   0.17   0.20
  8.00   0.01   0.56   1.70   0.53   1.16   1.57   0.14   0.22   0.25
  9.00   0.12   1.02   1.81   0.64   1.32   1.73   0.15   0.26   0.29
 10.00   0.38   1.17   1.95   0.76   1.42   1.89   0.17   0.29   0.32
 11.00   0.45   1.20   1.99   0.90   1.52   1.94   0.18   0.32   0.35
 12.00   0.53   1.24   2.04   1.05   1.63   2.09   0.20   0.34   0.37
 13.00   0.64   1.31   2.12   1.17   1.75   2.17   0.21   0.36   0.39
 14.00   0.81   1.40   2.22   1.28   1.80   2.29   0.22   0.38   0.40
 15.00   1.14   1.58   2.42   1.39   1.91   2.29   0.23   0.39   0.42
 16.00   1.18   1.62   2.45   1.47   1.92   2.43   0.25   0.41   0.43
 17.00   1.23   1.68   2.50   1.56   1.95   2.47   0.26   0.42   0.44
 18.00   1.30   1.75   2.55   1.62   1.97   2.51   0.27   0.43   0.45
 19.00   1.38   1.84   2.63   1.67   1.98   2.63   0.27   0.43   0.46
 20.00   1.50   1.95   2.73   1.76   2.09   2.67   0.28   0.44   0.47
 30.00   1.99   2.44   3.07   2.20   2.56   3.13   0.35   0.50   0.54
 40.00   2.32   2.76   3.34   2.51   2.93   3.51   0.40   0.54   0.58
 50.00   2.55   3.00   3.67   2.71   3.17   3.85   0.43   0.58   0.61
 60.00   2.75   3.22   4.00   2.91   3.43   4.08   0.46   0.60   0.64
 70.00   2.92   3.42   4.28   3.10   3.57   4.40   0.49   0.63   0.66
 80.00   3.08   3.61   4.51   3.20   3.79   4.65   0.51   0.65   0.68
 90.00   3.25   3.79   4.74   3.37   4.00   4.95   0.53   0.66   0.69
100.00   3.44   3.98   4.98   3.43   4.13   5.20   0.55   0.68   0.71
200.00   4.39   5.24   6.55   4.21   5.25   6.69   0.66   0.78   0.80
300.00   5.08   6.01   7.81   4.66   6.07   7.95   0.73   0.83   0.86
400.00   5.52   6.56   8.83   5.03   6.66   9.01   0.77   0.87   0.90
500.00   5.85   7.10   9.77   5.31   7.34   9.91   0.81   0.90   0.93
600.00   5.98   7.64  10.56   5.52   7.79  10.65   0.83   0.92   0.96
700.00   6.10   8.03  11.18   5.76   8.24  11.26   0.86   0.94   0.98
800.00   6.33   8.36  11.65   6.04   8.63  11.72   0.88   0.96   0.99
900.00   6.55   8.68  12.01   6.37   9.00  12.79   0.89   0.97   1.01


==> Agarwaletal14_data_table_alpha_beta_PopIII.txt <==
#
Age [ Myr ] ,   alpha and beta values (for the Pop III stellar model, see paper)
  1.00   1.71   0.97
  1.03   1.70   0.97
  1.05   1.68   0.97
  1.08   1.67   0.97
  1.10   1.65   0.97
  1.13   1.64   0.97
  1.16   1.63   0.97
  1.18   1.62   0.97
  1.21   1.61   0.97
  1.23   1.58   0.97
  1.26   1.55   0.97
  1.29   1.53   0.97
  1.31   1.50   0.97
  1.34   1.45   0.97
  1.36   1.40   0.97
  1.39   1.35   0.97
  1.42   1.31   0.97
  1.44   1.28   0.97
  1.47   1.25   0.96
  1.49   1.22   0.96
  1.52   1.21   0.96
  1.55   1.20   0.96
  1.57   1.19   0.96
  1.60   1.18   0.96
  1.62   1.18   0.99
  1.65   1.20   1.04
  1.68   1.22   1.10
  1.70   1.24   1.16
  1.73   1.23   1.17
  1.75   1.22   1.17
  1.78   1.21   1.17
  1.81   1.19   1.17
  1.83   1.18   1.17
  1.86   1.17   1.18
  1.88   1.16   1.19
  1.91   1.16   1.20
  1.94   1.16   1.18
  1.96   1.16   1.16
  1.99   1.16   1.15
  2.01   1.16   1.13
  2.04   1.16   1.12
  2.07   1.15   1.12
  2.09   1.15   1.11
  2.12   1.14   1.11
  2.14   1.13   1.12
  2.17   1.12   1.14
  2.20   1.11   1.15
  2.22   1.10   1.16
  2.25   1.08   1.15
  2.27   1.07   1.15
  2.30   1.06   1.15
  2.33   1.05   1.15
  2.35   1.04   1.14
  2.38   1.03   1.14
  2.40   1.02   1.14
  2.43   1.02   1.13
  2.46   1.02   1.12
  2.48   1.02   1.12
  2.51   1.02   1.10
  2.53   1.01   1.09
  2.56   1.01   1.07
  2.59   1.01   1.05
  2.61   1.01   1.03
  2.64   1.01   1.02
  2.66   1.00   1.01
  2.69   1.00   1.01
  2.72   0.99   1.00
  2.74   0.99   1.00
  2.77   0.99   1.00
  2.79   0.99   1.00
  2.82   0.98   1.00
  2.85   0.98   1.00
  2.87   0.98   1.00
  2.90   0.98   1.00
  2.92   0.98   1.00
  2.95   0.98   1.00
  2.98   0.98   1.01
  3.00   0.98   1.01
  3.03   0.98   1.02
  3.05   0.98   1.02
  3.08   0.98   1.03
  3.11   0.97   1.03
  3.13   0.97   1.03
  3.16   0.96   1.04
  3.18   0.96   1.04
  3.21   0.95   1.04
  3.24   0.95   1.03
  3.26   0.95   1.03
  3.29   0.94   1.01
  3.31   0.94   1.01
  3.34   0.93   1.01
  3.37   0.93   1.02
  3.39   0.92   1.03
  3.42   0.91   1.04
  3.44   0.91   1.04
  3.47   0.91   1.05
  3.50   0.91   1.07
  3.52   0.91   1.10
  3.55   0.93   1.16
  3.57   0.95   1.26


==> Agarwaletal14_data_table_beta_PopII.txt <==
#Age [ Myr ] beta values in Log_10 (for different stellar models, see paper)
#Age [ Myr ] ST99_Cb (Z = 0.02, 0.25, 2.5 (solar)) ST99_Sb (Z = 0.05, 0.4, 2.0 (solar)) ST99_Sc (Z = 0.05, 0.4, 2.0 (solar))
  1.00   0.07   0.08   0.06   0.34   0.34   0.36   0.34   0.34   0.34
  2.00   0.06   0.07   0.06   0.34   0.38   0.41   0.34   0.35   0.36
  3.00   0.05   0.06   0.18   0.45   0.43   0.48   0.36   0.38   0.39
  4.00   0.11   0.13   0.32   0.45   0.54   0.71   0.38   0.41   0.42
  5.00   0.20   0.19   0.82   0.56   0.65   0.78   0.40   0.42   0.44
  6.00   0.25   0.26   1.15   0.62   0.75   0.91   0.42   0.44   0.45
  7.00   0.30   0.35   1.30   0.68   0.85   1.10   0.43   0.46   0.47
  8.00   0.36   0.55   1.41   0.79   0.98   1.27   0.45   0.48   0.48
  9.00   0.45   1.00   1.51   0.88   1.12   1.39   0.46   0.49   0.49
 10.00   0.70   1.14   1.61   0.98   1.24   1.50   0.47   0.50   0.50
 11.00   0.74   1.18   1.64   1.11   1.32   1.58   0.49   0.51   0.50
 12.00   0.79   1.22   1.67   1.22   1.40   1.68   0.49   0.52   0.51
 13.00   0.87   1.29   1.71   1.31   1.50   1.72   0.50   0.52   0.52
 14.00   1.00   1.38   1.79   1.39   1.53   1.81   0.51   0.53   0.52
 15.00   1.29   1.56   1.94   1.47   1.61   1.83   0.52   0.53   0.52
 16.00   1.32   1.59   1.96   1.52   1.64   1.92   0.52   0.54   0.53
 17.00   1.36   1.62   1.98   1.58   1.70   1.93   0.53   0.54   0.53
 18.00   1.41   1.66   2.01   1.62   1.76   1.95   0.54   0.55   0.53
 19.00   1.48   1.71   2.05   1.66   1.80   2.03   0.54   0.55   0.53
 20.00   1.58   1.79   2.12   1.73   1.86   2.04   0.54   0.55   0.53
 30.00   1.92   2.07   2.33   2.01   2.11   2.27   0.57   0.57   0.55
 40.00   2.13   2.27   2.47   2.20   2.31   2.43   0.59   0.59   0.55
 50.00   2.28   2.43   2.61   2.32   2.45   2.54   0.60   0.59   0.55
 60.00   2.40   2.56   2.72   2.44   2.61   2.60   0.61   0.60   0.55
 70.00   2.50   2.68   2.80   2.54   2.68   2.67   0.61   0.60   0.55
 80.00   2.58   2.79   2.86   2.58   2.79   2.69   0.62   0.60   0.56
 90.00   2.66   2.88   2.89   2.67   2.89   2.72   0.62   0.60   0.56
100.00   2.73   2.98   2.92   2.71   2.96   2.70   0.62   0.61   0.56
200.00   3.18   3.56   2.71   3.15   3.41   2.24   0.64   0.61   0.56
300.00   3.48   3.79   2.22   3.38   3.33   1.83   0.64   0.61   0.56
400.00   3.70   3.82   1.94   3.58   3.01   1.65   0.64   0.61   0.56
500.00   3.84   3.70   1.88   3.71   2.49   1.65   0.65   0.61   0.56
600.00   3.92   3.37   1.92   3.80   2.09   1.70   0.65   0.61   0.56
700.00   3.96   2.99   1.99   3.84   1.92   1.81   0.65   0.61   0.56
800.00   4.01   2.66   2.07   3.90   1.85   1.95   0.65   0.61   0.56
900.00   4.04   2.40   2.18   3.90   1.80   2.77   0.65   0.61   0.56


==> paper4_latex_table_alpha.txt <==
  1.00 &  -0.19 &  -0.23 &  -0.31 &  -0.12 &  -0.13 &  -0.10 &  -0.11 &  -0.13 &  -0.12
  2.00 &  -0.20 &  -0.26 &  -0.26 &  -0.13 &  -0.12 &  -0.03 &  -0.12 &  -0.13 &  -0.10
  3.00 &  -0.26 &  -0.30 &   0.02 &  -0.02 &  -0.02 &   0.14 &  -0.12 &  -0.10 &  -0.05
  4.00 &  -0.05 &  -0.17 &   0.23 &   0.22 &   0.26 &   0.59 &  -0.04 &  -0.02 &   0.03
  5.00 &  -0.07 &  -0.08 &   0.80 &   0.46 &   0.52 &   0.69 &   0.04 &   0.02 &   0.08
  6.00 &  -0.08 &   0.13 &   1.42 &   0.44 &   0.78 &   1.05 &   0.09 &   0.10 &   0.15
  7.00 &  -0.05 &   0.34 &   1.64 &   0.47 &   1.02 &   1.33 &   0.12 &   0.17 &   0.20
  8.00 &   0.01 &   0.56 &   1.70 &   0.53 &   1.16 &   1.57 &   0.14 &   0.22 &   0.25
  9.00 &   0.12 &   1.02 &   1.81 &   0.64 &   1.32 &   1.73 &   0.15 &   0.26 &   0.29
 10.00 &   0.38 &   1.17 &   1.95 &   0.76 &   1.42 &   1.89 &   0.17 &   0.29 &   0.32
 11.00 &   0.45 &   1.20 &   1.99 &   0.90 &   1.52 &   1.94 &   0.18 &   0.32 &   0.35
 12.00 &   0.53 &   1.24 &   2.04 &   1.05 &   1.63 &   2.09 &   0.20 &   0.34 &   0.37
 13.00 &   0.64 &   1.31 &   2.12 &   1.17 &   1.75 &   2.17 &   0.21 &   0.36 &   0.39
 14.00 &   0.81 &   1.40 &   2.22 &   1.28 &   1.80 &   2.29 &   0.22 &   0.38 &   0.40
 15.00 &   1.14 &   1.58 &   2.42 &   1.39 &   1.91 &   2.29 &   0.23 &   0.39 &   0.42
 16.00 &   1.18 &   1.62 &   2.45 &   1.47 &   1.92 &   2.43 &   0.25 &   0.41 &   0.43
 17.00 &   1.23 &   1.68 &   2.50 &   1.56 &   1.95 &   2.47 &   0.26 &   0.42 &   0.44
 18.00 &   1.30 &   1.75 &   2.55 &   1.62 &   1.97 &   2.51 &   0.27 &   0.43 &   0.45
 19.00 &   1.38 &   1.84 &   2.63 &   1.67 &   1.98 &   2.63 &   0.27 &   0.43 &   0.46
 20.00 &   1.50 &   1.95 &   2.73 &   1.76 &   2.09 &   2.67 &   0.28 &   0.44 &   0.47
 30.00 &   1.99 &   2.44 &   3.07 &   2.20 &   2.56 &   3.13 &   0.35 &   0.50 &   0.54
 40.00 &   2.32 &   2.76 &   3.34 &   2.51 &   2.93 &   3.51 &   0.40 &   0.54 &   0.58
 50.00 &   2.55 &   3.00 &   3.67 &   2.71 &   3.17 &   3.85 &   0.43 &   0.58 &   0.61
 60.00 &   2.75 &   3.22 &   4.00 &   2.91 &   3.43 &   4.08 &   0.46 &   0.60 &   0.64
 70.00 &   2.92 &   3.42 &   4.28 &   3.10 &   3.57 &   4.40 &   0.49 &   0.63 &   0.66
 80.00 &   3.08 &   3.61 &   4.51 &   3.20 &   3.79 &   4.65 &   0.51 &   0.65 &   0.68
 90.00 &   3.25 &   3.79 &   4.74 &   3.37 &   4.00 &   4.95 &   0.53 &   0.66 &   0.69
100.00 &   3.44 &   3.98 &   4.98 &   3.43 &   4.13 &   5.20 &   0.55 &   0.68 &   0.71
200.00 &   4.39 &   5.24 &   6.55 &   4.21 &   5.25 &   6.69 &   0.66 &   0.78 &   0.80
300.00 &   5.08 &   6.01 &   7.81 &   4.66 &   6.07 &   7.95 &   0.73 &   0.83 &   0.86
400.00 &   5.52 &   6.56 &   8.83 &   5.03 &   6.66 &   9.01 &   0.77 &   0.87 &   0.90
500.00 &   5.85 &   7.10 &   9.77 &   5.31 &   7.34 &   9.91 &   0.81 &   0.90 &   0.93
600.00 &   5.98 &   7.64 &  10.56 &   5.52 &   7.79 &  10.65 &   0.83 &   0.92 &   0.96
700.00 &   6.10 &   8.03 &  11.18 &   5.76 &   8.24 &  11.26 &   0.86 &   0.94 &   0.98
800.00 &   6.33 &   8.36 &  11.65 &   6.04 &   8.63 &  11.72 &   0.88 &   0.96 &   0.99
900.00 &   6.55 &   8.68 &  12.01 &   6.37 &   9.00 &  12.79 &   0.89 &   0.97 &   1.01


==> paper4_latex_table_beta.txt <==
  1.00 &   0.07 &   0.08 &   0.06 &   0.34 &   0.34 &   0.36 &   0.34 &   0.34 &   0.34
  2.00 &   0.06 &   0.07 &   0.06 &   0.34 &   0.38 &   0.41 &   0.34 &   0.35 &   0.36
  3.00 &   0.05 &   0.06 &   0.18 &   0.45 &   0.43 &   0.48 &   0.36 &   0.38 &   0.39
  4.00 &   0.11 &   0.13 &   0.32 &   0.45 &   0.54 &   0.71 &   0.38 &   0.41 &   0.42
  5.00 &   0.20 &   0.19 &   0.82 &   0.56 &   0.65 &   0.78 &   0.40 &   0.42 &   0.44
  6.00 &   0.25 &   0.26 &   1.15 &   0.62 &   0.75 &   0.91 &   0.42 &   0.44 &   0.45
  7.00 &   0.30 &   0.35 &   1.30 &   0.68 &   0.85 &   1.10 &   0.43 &   0.46 &   0.47
  8.00 &   0.36 &   0.55 &   1.41 &   0.79 &   0.98 &   1.27 &   0.45 &   0.48 &   0.48
  9.00 &   0.45 &   1.00 &   1.51 &   0.88 &   1.12 &   1.39 &   0.46 &   0.49 &   0.49
 10.00 &   0.70 &   1.14 &   1.61 &   0.98 &   1.24 &   1.50 &   0.47 &   0.50 &   0.50
 11.00 &   0.74 &   1.18 &   1.64 &   1.11 &   1.32 &   1.58 &   0.49 &   0.51 &   0.50
 12.00 &   0.79 &   1.22 &   1.67 &   1.22 &   1.40 &   1.68 &   0.49 &   0.52 &   0.51
 13.00 &   0.87 &   1.29 &   1.71 &   1.31 &   1.50 &   1.72 &   0.50 &   0.52 &   0.52
 14.00 &   1.00 &   1.38 &   1.79 &   1.39 &   1.53 &   1.81 &   0.51 &   0.53 &   0.52
 15.00 &   1.29 &   1.56 &   1.94 &   1.47 &   1.61 &   1.83 &   0.52 &   0.53 &   0.52
 16.00 &   1.32 &   1.59 &   1.96 &   1.52 &   1.64 &   1.92 &   0.52 &   0.54 &   0.53
 17.00 &   1.36 &   1.62 &   1.98 &   1.58 &   1.70 &   1.93 &   0.53 &   0.54 &   0.53
 18.00 &   1.41 &   1.66 &   2.01 &   1.62 &   1.76 &   1.95 &   0.54 &   0.55 &   0.53
 19.00 &   1.48 &   1.71 &   2.05 &   1.66 &   1.80 &   2.03 &   0.54 &   0.55 &   0.53
 20.00 &   1.58 &   1.79 &   2.12 &   1.73 &   1.86 &   2.04 &   0.54 &   0.55 &   0.53
 30.00 &   1.92 &   2.07 &   2.33 &   2.01 &   2.11 &   2.27 &   0.57 &   0.57 &   0.55
 40.00 &   2.13 &   2.27 &   2.47 &   2.20 &   2.31 &   2.43 &   0.59 &   0.59 &   0.55
 50.00 &   2.28 &   2.43 &   2.61 &   2.32 &   2.45 &   2.54 &   0.60 &   0.59 &   0.55
 60.00 &   2.40 &   2.56 &   2.72 &   2.44 &   2.61 &   2.60 &   0.61 &   0.60 &   0.55
 70.00 &   2.50 &   2.68 &   2.80 &   2.54 &   2.68 &   2.67 &   0.61 &   0.60 &   0.55
 80.00 &   2.58 &   2.79 &   2.86 &   2.58 &   2.79 &   2.69 &   0.62 &   0.60 &   0.56
 90.00 &   2.66 &   2.88 &   2.89 &   2.67 &   2.89 &   2.72 &   0.62 &   0.60 &   0.56
100.00 &   2.73 &   2.98 &   2.92 &   2.71 &   2.96 &   2.70 &   0.62 &   0.61 &   0.56
200.00 &   3.18 &   3.56 &   2.71 &   3.15 &   3.41 &   2.24 &   0.64 &   0.61 &   0.56
300.00 &   3.48 &   3.79 &   2.22 &   3.38 &   3.33 &   1.83 &   0.64 &   0.61 &   0.56
400.00 &   3.70 &   3.82 &   1.94 &   3.58 &   3.01 &   1.65 &   0.64 &   0.61 &   0.56
500.00 &   3.84 &   3.70 &   1.88 &   3.71 &   2.49 &   1.65 &   0.65 &   0.61 &   0.56
600.00 &   3.92 &   3.37 &   1.92 &   3.80 &   2.09 &   1.70 &   0.65 &   0.61 &   0.56
700.00 &   3.96 &   2.99 &   1.99 &   3.84 &   1.92 &   1.81 &   0.65 &   0.61 &   0.56
800.00 &   4.01 &   2.66 &   2.07 &   3.90 &   1.85 &   1.95 &   0.65 &   0.61 &   0.56
900.00 &   4.04 &   2.40 &   2.18 &   3.90 &   1.80 &   2.77 &   0.65 &   0.61 &   0.56


==> paper4_latex_table_popiii_params.txt <==
  1.00 &   1.71 &   0.97
  1.05 &   1.68 &   0.97
  1.10 &   1.65 &   0.97
  1.16 &   1.63 &   0.97
  1.21 &   1.61 &   0.97
  1.26 &   1.55 &   0.97
  1.31 &   1.50 &   0.97
  1.36 &   1.40 &   0.97
  1.42 &   1.31 &   0.97
  1.47 &   1.25 &   0.96
  1.52 &   1.21 &   0.96
  1.57 &   1.19 &   0.96
  1.62 &   1.18 &   0.99
  1.68 &   1.22 &   1.10
  1.73 &   1.23 &   1.17
  1.78 &   1.21 &   1.17
  1.83 &   1.18 &   1.17
  1.88 &   1.16 &   1.19
  1.94 &   1.16 &   1.18
  1.99 &   1.16 &   1.15
  2.04 &   1.16 &   1.12
  2.09 &   1.15 &   1.11
  2.14 &   1.13 &   1.12
  2.20 &   1.11 &   1.15
  2.25 &   1.08 &   1.15
  2.30 &   1.06 &   1.15
  2.35 &   1.04 &   1.14
  2.40 &   1.02 &   1.14
  2.46 &   1.02 &   1.12
  2.51 &   1.02 &   1.10
  2.56 &   1.01 &   1.07
  2.61 &   1.01 &   1.03
  2.66 &   1.00 &   1.01
  2.72 &   0.99 &   1.00
  2.77 &   0.99 &   1.00
  2.82 &   0.98 &   1.00
  2.87 &   0.98 &   1.00
  2.92 &   0.98 &   1.00
  2.98 &   0.98 &   1.01
  3.03 &   0.98 &   1.02
  3.08 &   0.98 &   1.03
  3.13 &   0.97 &   1.03
  3.18 &   0.96 &   1.04
  3.24 &   0.95 &   1.03
  3.29 &   0.94 &   1.01
  3.34 &   0.93 &   1.01
  3.39 &   0.92 &   1.03
  3.44 &   0.91 &   1.04
  3.50 &   0.91 &   1.07
  3.55 &   0.93 &   1.16

